Automaton (Semi)groups (Basic Concepts)

In this paper, we give an introduction to basic concepts of automaton semigroups. While we must note that this paper does not contain new results, it is focused on extended introduction in the subject and detailed examples.

==> excluded_text.txt <==
\begin{figure}[h]
\input{aut48.pic}
\caption{  Sak?ots koks $\mathfrak{\bar K}(\overline{0,1})$.}
\label{z71}
\end{figure}


Walk
\[
\bar m\apz (m_k,\ldots, m_2,m_1)
\]
sauc par mar?ruta $m$ {\em pret?jo mar?rutu}.

\begin{definition}
Oriented graph is called graph (non oriented graph), if
$\forall \,l_1\in E,\exists\, l_2\in E: (s(l_1)=t(l_2)\wedge s(l_2)=t(l_1)).$
In this case pair of symmetrical arcs $l_1,l_2$ are identified by set $\{s(l_1),s(l_2)\}$. This pair is called an edge connecting vertexes $s(l_1)$ and $s(l_2)$.
\end{definition}

 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{thebibliography}{99}

\bibitem{kudr} {\cyr Kudryavcev V. B.,
 Aleshin S. V., Podkolzin A. S.} (1985) \linebreak 
{\cyi Vvedenie v teoriyu avtomatov.} [\,{\em An Introduction to the 
\linebreak Theory 
of Automata.}\,] 
{\cyr Moskva <Nauka>.} (Russian)
\bibitem{bir}
{Birkhoff G.}
{(1967)}
{\em Lattice Theory.}    %it
{Providence, Rhode Island.}
{}     
\end{thebibliography}




\section{Ultimately  Uniformly
Recurrent Words}


The {\em recurrence index} of $x$ is the map 
$\varrho_x\,:\,\mathbb{N}\rightarrow \mathbb{N}\cup\{\infty\}$ defined as 
follows. Let $n\in \mathbb{N}$ then $\varrho_x(n)$ is the least integer (if 
any exists) such that each factor of $x$ of length $\varrho_x(n)$ contains 
every factor of $x$ of length $n$. If such an integer does not exist then 
$\varrho_x(n)=\infty$. So let 
$$
\mathfrak{U}_n=\{\,k\,|\,\forall u\in\mathrm{F}(x)\forall 
v\in\mathrm{F}(x)\; [\,|u|=k\,\wedge\,|v|=n\Rightarrow 
v\in\mathrm{F}(u)\,]\,\}
$$
then
$$
\varrho_x(n)=\left\{\begin{array}{lr}
\min \mathfrak{U}_n, & \textup{if\/ } \mathfrak{U}_n\ne\emptyset,\\
\infty, & \textup{if\/ } \mathfrak{U}_n=\emptyset .
\end{array}\right.
$$

An infinite word $x\in A^\omega$ is called a {\em recurrent} word if any
factor $w$ of $x$ has an infinite number of occurrences in $x$. The word $x$ 
is recurrent iff exists a sequence of words 
$$
u_0, u_1,\ldots,u_n,\ldots
$$such that $\forall i\; v_i\in\,$Pref$(x)$, where $$
v_0=u_0\;\wedge\;\forall i\; v_{i+1}=v_iu_{i+1}v_i\,.
$$
We say in such case the sequence $u_0, u_1,\ldots,u_n,\ldots$ define 
recurrent word $x$. Any word $x=uy$, where $u\in A^*$, $y\in A^\omega$ is 
called an {\em ultimately recurrent} word if $y$ is a recurrent word.

Let $x\in A^\omega$. We say that occurances $x[m,n]$ and $x[m',n']$ are 
{\em disjoint} if $n<m'$ or $n'<m$. Any set $S$ of $x$ occurances is called 
disjoint if every pair $u,v\in S$ is disjoint.

\begin{theorem} Every initial Mealy machine an ultimately recurrent 
word transforms to an ultimately recurrent word. 
\end{theorem}
{\em Proof}. Let $V_0=\langle Q,A,B, q_0 \rangle$ be an initial machine that 
transforms
an ultimately recurrent word $x$ to $y$. Suppose that $y=(y_i)$ is not 
an ultimately recurrent word. Then every $y^j=(y_i^j)=y_jy_{j+1}\ldots 
y_{j+i}\ldots$ is not a recurrent word. Therefore $\forall j\,\exists 
w_j\in\mathrm{F}(y^j)$ such that $w_j$ have only finite number occurances 
in $y^j$. Since \linebreak $\forall s\ge j \; y^s\in\mathrm{Suff}(y^j)$ it 
follows there are infinite number disjoint occurances $w_j'$ those have only 
finite number occurences in $y^j$. So we can assume the set 
$\{w_j\}_{j\in\mathbb{N}}$ is disjoint. Henceforth too, we identify $w_j$ 
with its occurance  in such context.

The word $x$ is ultimately recurrent therefore exists $u\in A^*$ such 
that $x=ux'$, where $x'\in\mathrm{Suff}(x)$ is a recurrent word. Let the 
sequece $u_0, u_1,\ldots,u_n,\ldots$ define 
recurrent word $x'$ and $v_0=u_0\;\wedge\;$ \linebreak$ \forall i\; 
v_{i+1}=v_iu_{i+1}v_i$. Hence $\forall j>|u|\,\exists 
\tau(j) \;(w_j \in\mathrm{F}(q_j*v_{\tau(j)}))$ for any $q_j\in Q$. Observe 
that $q_j*v_{\tau(j)}$ has only finite number occurences too in $y^j$. 
Furthemore, we can assume the set $\{q_j*v_{\tau(j)}\}_{j>|u|}$ is disjoint.


Therefore $\forall j\,\exists w_j\in\mathrm{F}(y^j)$ such that $w_j$ have 
only finite number occurances in $y^j$. Since \linebreak $\forall s\ge j \; 
y^s\in\mathrm{Suff}(y^j)$ it follows there are infinite number disjoint 
occurances $w_j'$ those have only finite number occurences in $y^j$. So we 
can assume the set $\{w_j\}_{j\in\mathbb{N}}$ is disjoint. Henceforth too, 
we identify $w_j$ with its occurance  in such context.

The word $x$ is ultimately recurrent therefore exists $u\in A^*$ such 
that $x=ux'$, where $x'\in\mathrm{Suff}(x)$ is a recurrent word. Let the 
sequece $u_0, u_1,\ldots,u_n,\ldots$ define 
recurrent word $x'$ and $v_0=u_0\;\wedge\;$ \linebreak$ \forall i\; 
v_{i+1}=v_iu_{i+1}v_i$. Hence $\forall j>|u|\,\exists 
\tau(j) \;(w_j \in\mathrm{F}(q_j*v_{\tau(j)}))$ for any $q_j\in Q$. Observe 
that $q_j*v_{\tau(j)}$ has only finite number occurences too in $y^j$. 
Furthemore, we can assume the set $\{q_j*v_{\tau(j)}\}_{j>|u|}$ is disjoint.
